Discovery of cyclotron and narrow Fe K$_{\alpha}$ lines in HMXB GRO J1750-27

We report on timing and spectral analysis of transient Be X-ray pulsar GRO J1750-27 by using the Nuclear Spectroscopic Telescope Array (NuSTAR) observation from September 2021. This is the fourth outburst of the system since 1995. The NuSTAR observation was performed during the rising phase of the outburst. Pulsations at a period of 4.450710(1) s were observed in the 3-60 keV energy range. The average pulse profile comprised of a broad peak with a weak secondary peak which evolved with energy. We did not find any appreciable variation in the X-ray emission during this observation. The broad-band phase-averaged spectrum is described by a blackbody, a powerlaw or Comptonization component. We report discovery of Fe K$_{\alpha}$ line at 6.4 keV along with presence of two cyclotron resonant scattering features around 36 and 42 keV. These lines indicate a magnetic field strength of $3.7_{-0.3}^{+0.1} \times 10^{12}$ and $4.4 \pm 0.1 \times 10^{12}$ G for the neutron star. We have estimated a source distance of $\sim$ 13.6-16.4 kpc based on the accretion-disc torque models.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
